PRIMME_SVDS: A High-Performance Preconditioned SVD Solver for Accurate Large-Scale Computations

The increasing number of applications requiring the solution of large scale singular value problems have rekindled interest in iterative methods for the SVD. Some promising recent ad- vances in large scale iterative methods are still plagued by slow convergence and accuracy limitations for computing smallest singular triplets. Furthermore, their current implementations in MATLAB cannot address the required large problems. Recently, we presented a preconditioned, two-stage method to effectively and accurately compute a small number of extreme singular triplets. In this research, we present a high-performance software, PRIMME SVDS, that implements our hybrid method based on the state-of-the-art eigensolver package PRIMME for both largest and smallest singular values. PRIMME SVDS fills a gap in production level software for computing the partial SVD, especially with preconditioning. The numerical experiments demonstrate its superior performance compared to other state-of-the-art software and its good parallel performance under strong and weak scaling.

==> Figures/Fig-x-y/Old_figures/StrongScaling_rectangular_SA.txt <==
% Expt 1: strong scaling. Increase the number of Procs are 16, 32, 64,
% 128, 216, and 512. Seeking 30 smallest with tol=1e-14 on matrix  
% relat9 dimension 12360060*549336 without preconditioning. 
% numProcs  numIters  numMatVecs   Runtime  nLocal  Speepup
    16        3759       8944       1272.7  34334   16.0
    32        3593       9041       668.2   17167   30.4
    64        3585       9009       368.6   8584    55.2
    128       3446       8296       200.4   4292    101.6
    216       3640       8859       127.3   2146    159.9
    512       3673       9113       104.8   1073    194.3


==> Figures/Fig-x-y/Old_figures/StrongScaling_square_LA.txt <==
% Expt 3: strong scaling. Increase the number of Procs are 16, 32, 64,
% 128, 216, and 512. Seeking 60 largest with tol=1e-12 on matrix  
% delaunay_n24 dimension 16777216 without preconditioning. 
% numProcs  numIters  numMatVecs   Runtime  nLocal  Speedup
    16        854       3831       1624.4   1048576 16.0
    32        851       3825       929.2    524288  28.0
    64        855       3838       499.6    262144  52.0
    128       856       3852       286.1    131072  90.8
    216       854       3846       164.9    65536   157.6
%    512       852       3821       111.6    32768
    512       855       3832       98.7    32768    263.3
    1024      848       3822       195.5    16384   0


==> Figures/Fig-x-y/Old_figures/StrongScaling_square_SA_Prec.txt <==
% Expt 2: strong scaling. Increase the number of Procs are 16, 32, 64,
% 128, 216, 512 and 1024. Seeking 30 smallest with tol=1e-14 on matrix  
% cage15 dimension 5154859 with ILU preconditioning. 
% numProcs  numIters  numMatVecs   Runtime  nLocal  Speedup
    16        1269       1559       1200.2  322179  16.0
    32        1348       1634       677.4   161090  28.3
    64        1418       1713       386.4   80545   49.7
    128       1476       1785       237.8   40273   80.8
    216       1647       1972       150.0   20137   128.0
    512       1755       2077       87.4    10069   219.7
%    1024      1874       2206       60.6    5035
    1024      1856       2193       52.9    5035    363.0


==> Figures/Fig-x-y/Old_figures/WeakScaling_laplace_LA.txt <==
% Expt 4: weak scaling. Adjust the size of the 3D laplacian matrix from 20,
% 40, 80, 120, 160, 200. The corresponding number of Procs are 1, 8, 64,
% 216, 512 and 1000. Seeking 100 largest with tol=1e-12 without preconditioning.
% numProcs  numIters  numMatVecs   Runtime  Efficiency
%    1        1394       10302       4.35
%    8        2225       18261       15.11
%    64       4227       33891       56.27
%    125      5321       40726       94.7
%    216      6737       47827       92.96
%    343      7704       55449       114.9
%    512      8988       61592       129.31
%    216      6546       48429       126.33
%    512      9685       63290       141.15
%    729      10549      68670       174.4
%    1000     12214      76016       195.75
%     64       4227       33891       50.2
     64       4227       33891       56.27  1.00
     125      5229       40500       69.7   0.99
     216      6511       47545       90.6   0.95
     343      7828       55009       109.1  0.95
     512      9101       61293       130.7  0.92
     729      10497      68777       159.7  0.87
     1000     12214      76016       195.7 0.83



==> Figures/Fig-x-y1-y2/StrongScaling_rectangular_SA.txt <==
% Expt 1: strong scaling. Increase the number of Procs are 16, 32, 64,
% 128, 216, and 512. Seeking 30 smallest with tol=1e-14 on matrix  
% relat9 dimension 12360060*549336 without preconditioning. 
% numProcs  numIters  numMatVecs   Runtime  nLocal  Speepup
    16        3759       8944       1272.7  34334   16.0
    32        3593       9041       668.2   17167   30.4
    64        3585       9009       368.6   8584    55.2
    128       3446       8296       200.4   4292    101.6
    216       3640       8859       127.3   2146    159.9
    512       3673       9113       104.8   1073    194.3


==> Figures/Fig-x-y1-y2/StrongScaling_square_LA.txt <==
% Expt 3: strong scaling. Increase the number of Procs are 16, 32, 64,
% 128, 216, and 512. Seeking 60 largest with tol=1e-12 on matrix  
% delaunay_n24 dimension 16777216 without preconditioning. 
% numProcs  numIters  numMatVecs   Runtime  nLocal  Speedup
    16        854       3831       1624.4   1048576 16.0
    32        851       3825       929.2    524288  28.0
    64        855       3838       499.6    262144  52.0
    128       856       3852       286.1    131072  90.8
    216       854       3846       164.9    65536   157.6
%    512       852       3821       111.6    32768
    512       855       3832       98.7    32768    263.3
    1024      848       3822       195.5    16384   0


==> Figures/Fig-x-y1-y2/StrongScaling_square_SA_Prec.txt <==
% Expt 2: strong scaling. Increase the number of Procs are 16, 32, 64,
% 128, 216, 512 and 1024. Seeking 30 smallest with tol=1e-14 on matrix  
% cage15 dimension 5154859 with ILU preconditioning. 
% numProcs  numIters  numMatVecs   Runtime  nLocal  Speedup
    16        1269       1559       1200.2  322179  16.0
    32        1348       1634       677.4   161090  28.3
    64        1418       1713       386.4   80545   49.7
    128       1476       1785       237.8   40273   80.8
    216       1647       1972       150.0   20137   128.0
    512       1755       2077       87.4    10069   219.7
%    1024      1874       2206       60.6    5035
    1024      1856       2193       52.9    5035    363.0


==> Figures/Fig-x-y1-y2/WeakScaling_laplace_LA.txt <==
% Expt 4: weak scaling. Adjust the size of the 3D laplacian matrix from 20,
% 40, 80, 120, 160, 200. The corresponding number of Procs are 1, 8, 64,
% 216, 512 and 1000. Seeking 100 largest with tol=1e-12 without preconditioning.
% numProcs  numIters  numMatVecs   Runtime  Efficiency
%    1        1394       10302       4.35
%    8        2225       18261       15.11
%    64       4227       33891       56.27
%    125      5321       40726       94.7
%    216      6737       47827       92.96
%    343      7704       55449       114.9
%    512      8988       61592       129.31
%    216      6546       48429       126.33
%    512      9685       63290       141.15
%    729      10549      68670       174.4
%    1000     12214      76016       195.75
%     64       4227       33891       50.2
     64       4227       33891       56.27  1.00
     125      5229       40500       69.7   0.99
     216      6511       47545       90.6   0.95
     343      7828       55009       109.1  0.95
     512      9101       61293       130.7  0.92
     729      10497      68777       159.7  0.87
     1000     12214      76016       195.7 0.83


